Bayesian Estimation of Differential Privacy

Algorithms such as Differentially Private SGD enable training machine learning models with formal privacy guarantees. However, there is a discrepancy between the protection that such algorithms guarantee in theory and the protection they afford in practice. An emerging strand of work empirically estimates the protection afforded by differentially private training as a confidence interval for the privacy budget $\varepsilon$ spent on training a model. Existing approaches derive confidence intervals for $\varepsilon$ from confidence intervals for the false positive and false negative rates of membership inference attacks. Unfortunately, obtaining narrow high-confidence intervals for $\epsilon$ using this method requires an impractically large sample size and training as many models as samples. We propose a novel Bayesian method that greatly reduces sample size, and adapt and validate a heuristic to draw more than one sample per trained model. Our Bayesian method exploits the hypothesis testing interpretation of differential privacy to obtain a posterior for $\varepsilon$ (not just a confidence interval) from the joint posterior of the false positive and false negative rates of membership inference attacks. For the same sample size and confidence, we derive confidence intervals for $\varepsilon$ around 40% narrower than prior work. The heuristic, which we adapt from label-only DP, can be used to further reduce the number of trained models needed to get enough samples by up to 2 orders of magnitude.

==> data/CIFAR+DP-average-m_1.tsv <==
epsilon	pdf
0.0	0.0002641250962005539
0.006446977903673713	0.059991848070345695
0.012893955807347425	0.11939141637344575
0.01934093371102114	0.1781245407660555
0.02578791161469485	0.23587273708778042
0.032234889518368566	0.2923338890048489
0.03868186742204228	0.3472269795451092
0.04512884532571599	0.40029624531695945
0.0515758232293897	0.4513146523908127
0.05802280113306341	0.5000866183468988
0.06446977903673713	0.5464499326621959
0.07091675694041084	0.590276856118165
0.07736373484408456	0.6314744079613825
0.08381071274775827	0.6699838759215511
0.09025769065143198	0.7057796078078489
0.09670466855510569	0.7388671633817793
0.1031516464587794	0.7692809208915317
0.10959862436245311	0.797081243651185
0.11604560226612683	0.8223513182181761
0.12249258016980054	0.8451937771713627
0.12893955807347426	0.8657272165484818
0.13538653597714798	0.8840827111802918
0.1418335138808217	0.9004004211145563
0.1482804917844954	0.9148263698046262
0.1547274696881691	0.9275094605360806
0.16117444759184282	0.938598782468711
0.16762142549551654	0.9482412424228353
0.17406840339919025	0.9565795438018574
0.18051538130286396	0.963750520375253
0.18696235920653767	0.9698838204845841


==> data/CIFAR+DP-average-m_10.tsv <==
epsilon	pdf
0.0	0.0002633883381638845
0.006544717682763679	0.06006942402170383
0.013089435365527358	0.11954314598236396
0.01963415304829104	0.17834799188885042
0.026178870731054717	0.23616435138470435
0.032723588413818394	0.2926890765925905
0.03926830609658208	0.34764023952442663
0.045813023779345756	0.4007613077553225
0.05235774146210943	0.45182463664482375
0.05890245914487311	0.5006342021500408
0.06544717682763679	0.5470275261954676
0.07199189451040047	0.5908767753254245
0.07853661219316416	0.6320890416560541
0.08508132987592783	0.670605841732384
0.09162604755869151	0.7064018926942714
0.09817076524145518	0.7394832452721865
0.10471548292421887	0.7698848689132034
0.11126020060698255	0.7976677953797855
0.11780491828974622	0.8229159333298214
0.1243496359725099	0.8457326677868169
0.13089435365527358	0.8662373553787641
0.13743907133803726	0.884561819285093
0.14398378902080095	0.9008469376473409
0.15052850670356463	0.915239406528369
0.15707322438632831	0.9278887441474049
0.16361794206909197	0.9389445878704801
0.17016265975185565	0.948554320047889
0.17670737743461934	0.9568610439311096
0.18325209511738302	0.9640019171338043
0.1897968128001467	0.9701068378640167


==> data/CIFAR+DP-average-m_100.tsv <==
epsilon	pdf
0.0	0.00024778941442282174
0.006207400483347439	0.059977096762035574
0.012414800966694879	0.11936550513242711
0.018622201450042317	0.1780878561792841
0.024829601933389758	0.23582583644205155
0.031037002416737198	0.29227748553089977
0.037244402900084635	0.3471619237234661
0.043451803383432075	0.40022350293136755
0.049659203866779515	0.4512352801209825
0.055866604350126955	0.5000017377616233
0.062074004833474396	0.5463607035045078
0.06828140531682184	0.5901844497657688
0.07448880580016927	0.631379981900148
0.08069620628351672	0.6698885499910843
0.08690360676686415	0.7056844428713354
0.0931110072502116	0.7387731429441236
0.09931840773355903	0.7691889360474116
0.10552580821690646	0.7969920815957531
0.11173320870025391	0.8222656544051195
0.11794060918360134	0.8451121710628033
0.12414800966694879	0.865650110774778
0.13035541015029622	0.8840104338197825
0.13656281063364367	0.9003331907173865
0.14277021111699112	0.9147643027225776
0.14897761160033854	0.9274525800827365
0.15518501208368599	0.9385470294202689
0.16139241256703343	0.9481944863776364
0.16759981305038085	0.956537594943407
0.1738072135337283	0.9637131412256423
0.18001461401707575	0.9698507372890538


==> data/CIFAR+DP-average-m_1000.tsv <==
epsilon	pdf
0.0	0.00024897465677881314
0.006199403939012182	0.05984039407098702
0.012398807878024365	0.11909679936933903
0.018598211817036546	0.17769078287241113
0.02479761575604873	0.23530574208780053
0.030997019695060912	0.2916413155933876
0.03719642363407309	0.34641807791776574
0.04339582757308528	0.39938166149522836
0.04959523151209746	0.4503062055450624
0.05579463545110964	0.4989970571033395
0.061994039390121825	0.5452926769311144
0.068193443329134	0.5890657313347514
0.07439284726814618	0.6302233787694043
0.08059225120715836	0.668706786242383
0.08679165514617056	0.7044899339201247
0.09299105908518274	0.737577786097278
0.09919046302419492	0.7680039221682244
0.1053898669632071	0.7958277320623031
0.11158927090221928	0.8211312866340612
0.11778867484123147	0.8440159948533337
0.12398807878024365	0.8645991566512927
0.13018748271925581	0.8830105134643649
0.136386886658268	0.899388888532867
0.1425862905972802	0.9138789965998222
0.14878569453629237	0.9266284886021019
0.15498509847530456	0.9377852820301257
0.16118450241431673	0.9474952125853515
0.16738390635332892	0.9559000282388714
0.17358331029234111	0.9631357333357358
0.17978271423135328	0.9693312784245933


==> data/CIFAR+DP-worst-m_1.tsv <==
epsilon	pdf
0.0	0.0032658456408526707
0.24220983608063792	0.08179775634790518
0.48441967216127585	0.15911843235194228
0.7266295082419137	0.23407280966006194
0.9688393443225517	0.3056912859269061
1.2110491804031895	0.37323725736450364
1.4532590164838275	0.43622015260166497
1.6954688525644654	0.4943798182768531
1.9376786886451034	0.5476478545415692
2.179888524725741	0.5961099693357125
2.422098360806379	0.6399604339976643
2.664308196887017	0.6794629914759975
2.906518032967655	0.7149245761705338
3.148727869048293	0.7466703763698846
3.390937705128931	0.7750259239621511
3.633147541209569	0.8003096195277151
3.875357377290207	0.8228237008521101
4.117567213370845	0.8428496915535862
4.359777049451482	0.8606453208988664
4.601986885532121	0.8764511844202609
4.844196721612758	0.8904809955501309
5.086406557693397	0.9029297368622509
5.328616393774034	0.9139717096474906
5.5708262298546725	0.9237632041328406
5.81303606593531	0.9324442518508624
6.055245902015948	0.9401397616895656
6.297455738096586	0.9469602733530146


==> data/CIFAR+DP-worst-m_10.tsv <==
epsilon	pdf
0.0	0.020052616842819296
0.22502646459714445	0.0896830566315967
0.4500529291942889	0.15855713675675942
0.6750793937914333	0.22583173091124925
0.9001058583885778	0.2907645586948597
1.1251323229857222	0.35274719094786794
1.3501587875828667	0.41132171348360713
1.5751852521800112	0.46618182769257566
1.8002117167771556	0.5171615839383593
2.0252381813743	0.5633039807457744
2.2502646459714444	0.6064999639356683
2.475291110568589	0.6422607948908782
2.7003175751657333	0.6789603330599078
2.925344039762878	0.7118240005633999
3.1503705043600223	0.7419686545628559
3.375396968957167	0.7688938224791512
3.6004234335543113	0.7932519957649841
3.8254498981514558	0.8158282845580724
4.0504763627486	0.835203230602034
4.275502827345744	0.8524962826071963
4.500529291942889	0.8680412437623171
4.725555756540033	0.8819662716593538
4.950582221137178	0.8944414914861628
5.175608685734322	0.9056097633766891
5.400635150331467	0.915611224854584
5.625661614928611	0.9232674236066075
5.850688079525756	0.9331314519076558


==> data/CIFAR+DP-worst-m_100.tsv <==
epsilon	pdf
0.0	0.020044928532857706
0.2260368015871164	0.08996035681775276
0.4520736031742328	0.15911034828224355
0.6781104047613492	0.22664240660975996
0.9041472063484656	0.2918066210343323
1.130184007935582	0.3539891532578267
1.3562208095226984	0.4127290474632263
1.5822576111098148	0.46771917221860604
1.8082944126969311	0.5159986396462182
2.0343312142840477	0.5650015034604714
2.260368015871164	0.6039698356067384
2.4864048174582805	0.6440390727587396
2.712441619045397	0.6807086649651112
2.938478420632513	0.7135176374402652
3.1645152222196296	0.7436574996387392
3.390552023806746	0.7705357955253809
3.6165888253938623	0.794861495762609
3.8426256269809786	0.8173093407279175
4.0686624285680955	0.8366036191116559
4.294699230155212	0.8538339325901555
4.520736031742328	0.8693041726294313
4.7467728333294446	0.8831582417273581
4.972809634916561	0.8955607153413512
5.198846436503677	0.9066583292403678
5.424883238090794	0.9165900837603328
5.65092003967791	0.925785049682427
5.876956841265026	0.9337950819043344


==> data/CIFAR+DP-worst-m_1000.tsv <==
epsilon	pdf
0.0	0.0014999471679221239
0.07870874472927646	0.06275874884285355
0.1574174894585529	0.12358282917784433
0.23612623418782935	0.18366589185166504
0.3148349789171058	0.24265619130063318
0.3935437236463823	0.30022109304684025
0.4722524683756587	0.35605263566295975
0.5509612131049352	0.4098726934848992
0.6296699578342116	0.46144227035838226
0.7083787025634881	0.5105456088794967
0.7870874472927646	0.5570198374818709
0.8657961920220411	0.6007390554698723
0.9445049367513174	0.6416239507091693
1.0232136814805939	0.6796319136634319
1.1019224262098704	0.7147578316296881
1.1806311709391468	0.7470338499487831
1.2593399156684233	0.7765242810823888
1.3380486603976998	0.8033213624662986
1.4167574051269762	0.8275406530173411
1.4954661498562527	0.8493162766316403
1.5741748945855292	0.8687962062312566
1.6528836393148056	0.8861421844351476
1.7315923840440821	0.901504405063245
1.8103011287733586	0.9150288647267505
1.8890098735026348	0.9268902157065635
1.9677186182319113	0.9372677593631462
2.0464273629611878	0.9464256329475866
2.1251361076904645	0.9543005897091926
2.2038448524197407	0.9611147141096075
2.2825535971490174	0.9670100843525808


==> data/SST2+DP-m_1.tsv <==
epsilon	pdf
0.0	0.0012825215683104226
0.264470353475923	0.060147660993487
0.528940706951846	0.1198643615661548
0.7934110604277691	0.1806055790059935
1.057881413903692	0.24224889583929066
1.322351767379615	0.30421335206644445
1.5868221208555382	0.3656022974602748
1.8512924743314612	0.4254045129587378
2.115762827807384	0.48267587699090736
2.380233181283307	0.5366282571320227
2.64470353475923	0.5868388290290387
2.909173888235153	0.6329243442484812
3.1736442417110764	0.6748387562580698
3.4381145951869994	0.7126539501788086
3.7025849486629223	0.7465534161650754
3.9670553021388453	0.7767850531830136
4.231525655614768	0.8036419163954852
4.495996009090692	0.8274262915506186
4.760466362566614	0.8484382166300817
5.0249367160425376	0.8669654233985771
5.28940706951846	0.8832774086563724
5.5538774229943835	0.8976230301396287
5.818347776470306	0.9102280568980381
6.082818129946229	0.921297039483333
6.347288483422153	0.931011239687337
6.611758836898075	0.9395336217975067
6.876229190373999	0.947008009518753
7.140699543849921	0.953561132683003
7.405169897325845	0.9593091787322783
7.669640250801767	0.9643461462121621


==> data/SST2+DP-m_10.tsv <==
epsilon	pdf
0.0	0.0032534133487307523
0.24250264104549465	0.08158347741654838
0.4850052820909893	0.15871922327644375
0.7275079231364839	0.2335192398306981
0.9700105641819786	0.3050225601122271
1.2125132052274732	0.37249554689557235
1.4550158462729679	0.43544558672412015
1.6975184873184626	0.49360694845055864
1.9400211283639572	0.5469038283770397
2.182523769409452	0.5954141459960719
2.4250264104549464	0.6393250230818234
2.6675290515004413	0.6788942464825681
2.9100316925459357	0.7144241489445693
3.1525343335914306	0.746236618889285
3.395036974636925	0.7746550116914054
3.63753961568242	0.7999964246625286
3.8800422567279145	0.8225624608242105
4.122544897773409	0.8426334881162186
4.365047538818904	0.8604703239926067
4.607550179864399	0.8763110013043721
4.850052820909893	0.8903705513708682
5.092555461955388	0.902844583039349
5.335058103000883	0.9139077569458767
5.5775607440463775	0.9237169191540244
5.8200633850918715	0.932412610276496
6.062566026137366	0.9401201324652881
6.305068667182861	0.9469504323938064


==> data/SST2+DP-m_100.tsv <==
epsilon	pdf
0.0	0.0012137505293655867
0.2665555190006913	0.05742097509883355
0.5331110380013826	0.1147605729015557
0.7996665570020739	0.17363440671605243
1.0662220760027652	0.23403193573050002
1.3327775950034564	0.2953737139284584
1.5993331140041478	0.3566817409380028
1.8658886330048392	0.4168197349945343
2.1324441520055304	0.4747097717068711
2.3989996710062216	0.5291439220176011
2.6655551900069128	0.5805062738402502
2.9321107090076044	0.6274451291260396
3.1986662280082956	0.6701711757028972
3.4652217470089868	0.7087298729028152
3.7317772660096784	0.7432943666184779
3.9983327850103696	0.774107551677077
4.264888304011061	0.80146732403853
4.531443823011752	0.8256802190521125
4.797999342012443	0.8470538010211804
5.064554861013135	0.8658835248049112
5.3311103800138255	0.8824468018292702
5.597665899014517	0.8969995140109424
5.864221418015209	0.9097739958635788
6.1307769370158995	0.9209806418157565
6.397332456016591	0.9308057638861645
6.663887975017283	0.939415729436952
6.9304434940179735	0.946959821913939
7.196999013018665	0.9535676744576358
7.463554532019357	0.9593577701850797
7.7301100510200484	0.9644234655646211


==> data/SST2+DP-m_1000.tsv <==
epsilon	pdf
0.0	0.0031154622922037628
0.2464050795677632	0.07930808307379439
0.4928101591355264	0.15449831548057755
0.7392152387032895	0.22770213100431244
0.9856203182710528	0.29804940134138047
1.232025397838816	0.3648365289894039
1.478430477406579	0.4275413222541341
1.7248355569743423	0.4858282967540944
1.9712406365421056	0.5395356699111572
2.217645716109869	0.5886524593847386
2.464050795677632	0.6332809234074812
2.7104558752453953	0.6735422476993437
2.956860954813158	0.7099156107088931
3.2032660343809214	0.7424588899786729
3.4496711139486846	0.7715309077476891
3.696076193516448	0.7974915820283094
3.942481273084211	0.8204195403030076
4.188886352651974	0.8407527935674197
4.435291432219738	0.8589007597709596
4.681696511787501	0.8753950524769849
4.928101591355264	0.8898629677152617
5.174506670923027	0.9026989741789866
5.420911750490791	0.913920485150901
5.667316830058554	0.9238655470925938
5.913721909626316	0.9326657014831149
6.1601269891940795	0.9404497532305125
6.406532068761843	0.9473364511679496
6.652937148329606	0.9534296295299074
6.899342227897369	0.9588176263928206
7.1457473074651325	0.963593230949983


==> data/SST2-DP-m_1.tsv <==
epsilon	pdf
0.9285826793047649	0.020526592797785646
0.9934206013868419	0.03022855971374231
1.0582585234689188	0.04327073839383415
1.1230964455509957	0.06027302847391911
1.1879343676330727	0.08178850488468146
1.2527722897151496	0.1082434740182337
1.3176102117972266	0.13988136363827322
1.3824481338793038	0.1767184769547919
1.4472860559613805	0.2185184487507067
1.5121239780434577	0.26478977157618894
1.5769619001255344	0.3148074584019683
1.6417998222076116	0.36765645196382407
1.7066377442896885	0.4222914568922954
1.7714756663717655	0.47760594979414556
1.8363135884538424	0.5325024657228339
1.9011515105359194	0.5859568738822399
1.9659894326179963	0.6370709047171754
2.0308273547000733	0.6851093404601349
2.0956652767821504	0.7295205648674751
2.160503198864227	0.7699412088770756
2.225341120946304	0.8061871713760533
2.290179043028381	0.8382343134249822
2.355016965110458	0.8661923827654552
2.419854887192535	0.8902757007311342
2.484692809274612	0.910773473750519
2.549530731356689	0.9280221035208316
2.614368653438766	0.9423812994381431
2.679206575520843	0.9542140177003589
2.74404449760292	0.9638714447362651
2.8088824196849966	0.9716821812125201


==> data/SST2-DP-m_10.tsv <==
epsilon	pdf
0.8216018630969629	0.021041000328183575
0.8816787760904331	0.03063375299170871
0.9417556890839034	0.04344283959051362
1.0018326020773736	0.06006272684213335
1.0619095150708437	0.08103275010248216
1.121986428064314	0.10678206661863025
1.182063341057784	0.13757640383210054
1.2421402540512543	0.17347375768150491
1.3022171670447245	0.2142955942511608
1.3622940800381946	0.2596182944864194
1.4223709930316648	0.30878688806816507
1.4824479060251352	0.36095004640595824
1.5425248190186054	0.41511242990255254
1.6026017320120756	0.47019832451943727
1.662678645005546	0.5251193863220794
1.7227555579990161	0.5788393462164438
1.7828324709924863	0.630429567725788
1.8429093839859565	0.6791111176633826
1.9029862969794267	0.7242811103006391
1.9630632099728968	0.7655231338563289
2.023140122966367	0.8026033147699718
2.083217035959837	0.8354547816554894
2.1432939489533074	0.8641539516423415
2.2033708619467776	0.88889207618789
2.2634477749402477	0.9099453357600322
2.323524687933718	0.9276460087801963
2.383601600927188	0.9423566679224995
2.4436785139206583	0.9544484507132234
2.503755426914129	0.9642839997263639
2.563832339907599	0.972205059978315


==> data/SST2-DP-m_100.tsv <==
epsilon	pdf
0.7400011054151392	0.021078603310934856
0.8002575379432999	0.030657801727346678
0.8605139704714606	0.043442824103676246
0.9207704029996213	0.06002680419722302
0.981026835527782	0.08094888376923456
1.0412832680559427	0.10663944398308729
1.1015397005841034	0.13736692924507776
1.1617961331122642	0.17319338034399784
1.2220525656404249	0.21394523614720623
1.2823089981685856	0.259204204071705
1.3425654306967463	0.30832034214889026
1.402821863224907	0.36044643505449736
1.4630782957530675	0.4145898624946256
1.5233347282812282	0.4696759661070401
1.5835911608093889	0.5246157629817912
1.6438475933375496	0.5783708403324722
1.7041040258657103	0.6300092734925289
1.764360458393871	0.6787481530668649
1.8246168909220317	0.7239803998395524
1.8848733234501924	0.7652856213387167
1.9451297559783531	0.8024265065672016
2.005386188506514	0.8353335049008311
2.0656426210346748	0.8640811784042026
2.1258990535628355	0.888859769999857
2.1861554860909957	0.9099451784782431
2.2464119186191565	0.9276699965227949
2.306668351147317	0.9423975203061097
2.366924783675478	0.9544998885761745
2.4271812162036386	0.9643408831751125
2.4874376487317993	0.9722633733415569


==> data/SST2-DP-m_1000.tsv <==
epsilon	pdf
0.48422024248005935	0.021647646660371004
0.542007779870499	0.031035888280576525
0.5997953172609387	0.043469657982029765
0.6575828546513784	0.05951536325213286
0.7153703920418181	0.07970031022758983
0.7731579294322577	0.10446338777199847
0.8309454668226974	0.13410489191798608
0.8887330042131372	0.16874166073823677
0.9465205416035768	0.2082737427535982
1.0043080789940166	0.2523678143607466
1.0620956163844562	0.30046060154814164
1.1198831537748957	0.3517829694534043
1.1776706911653356	0.40540258271117674
1.2354582285557751	0.4602806074857136
1.2932457659462149	0.515336238124637
1.3510333033366546	0.5695121481234932
1.4088208407270941	0.6218342969724632
1.466608378117534	0.6714607811126495
1.5243959155079736	0.7177162397257941
1.5821834528984131	0.7601102241006241
1.639970990288853	0.7983404551492299
1.6977585276792926	0.832282299487713
1.755546065069732	0.8619682746142439
1.813333602460172	0.8875606998053116
1.8711211398506116	0.9093211425600737
1.9289086772410515	0.9275797103853771
1.986696214631491	0.9427065834364388
2.0444837520219306	0.955087414362449
2.1022712894123705	0.9651034759382024
2.16005882680281	0.9731167980663297


==> data/epsilon-vs-num-samples-acc-060-a-10-two-sided.tsv <==
num_samples	eps_beta_lo	eps_jeffreys_lo	eps_joint_lo	eps_beta_hi	eps_jeffreys_hi	eps_joint_hi
100	0.0	0.0	0.09185679254603199	1.0248639993046995	0.9796809271690106	0.8066838808541903
160	0.0	0.0	0.14970664040614576	0.8856309102511442	0.8579819491326275	0.7172159328497142
200	0.0	0.009007099755904923	0.17669055031293815	0.8316428906961508	0.8096955401446635	0.6821331474558237
320	0.07879236712540635	0.09147448462488125	0.2254386286249465	0.7378616795422109	0.724321273073278	0.6212371905261164
400	0.11424793974632595	0.12441633858315941	0.2448177015412754	0.7011848701792494	0.690405034303394	0.5969070395336614
500	0.14576703003426578	0.15391899234578268	0.26208051402936894	0.6687086835807667	0.6601209272329988	0.5759228762856134
800	0.20124308819756098	0.20635860307933276	0.2924190202426267	0.6118352584773372	0.6065059018249435	0.5384228204323321
1200	0.2393342167116549	0.24275473543982226	0.31332986709648525	0.5729914524919228	0.5694550876693986	0.5176960243594215
1600	0.2619095182649101	0.26447965342496754	0.3257419646517246	0.550047547241593	0.5474023812992981	0.5024868695733694


==> data/epsilon-vs-num-samples-acc-060-a-20-two-sided.tsv <==
num_samples	eps_beta_lo	eps_jeffreys_lo	eps_joint_lo	eps_beta_hi	eps_jeffreys_hi	eps_joint_hi
100	0.0	0.0	0.16091398699328657	0.9289714959965649	0.8845457340149674	0.7215527037151797
160	0.007890304847954555	0.033121738969510546	0.21362304784692657	0.810902356392131	0.7835854336484426	0.653504039227058
200	0.051895443512958904	0.07213432888670546	0.23358577018886412	0.765150003360677	0.7434285371649386	0.624618193917965
320	0.12881401455610142	0.14152879580222025	0.2710294809803638	0.6857397938740839	0.6723009590791198	0.5767010887032511
400	0.15905121967722213	0.16924552479375352	0.28588045933513945	0.6547120522515978	0.6440020887441821	0.5578969023893938
500	0.18589355919596406	0.19406568151759032	0.29925987213899	0.6272541587330134	0.6187146223160878	0.5412270934678813
800	0.23304617946383863	0.23817307922887437	0.32267969993171824	0.5792106663128292	0.573903600068145	0.511952909841354
1200	0.26534994913159127	0.2687772018959036	0.3388744070653251	0.5464319974683383	0.5429071961575774	0.4919304978074683
1600	0.2844659179450852	0.28704063482012265	0.34847610187474337	0.5270851270092051	0.5244472534329606	0.48010920279902874


==> data/epsilon-vs-num-samples-acc-090-a-10-two-sided.tsv <==
num_samples	eps_beta_lo	eps_jeffreys_lo	eps_joint_lo	eps_beta_hi	eps_jeffreys_hi	eps_joint_hi
100	1.3834818113841605	1.4711668918441279	1.8834299510336232	3.7519405192597004	3.529022627169635	3.3261149195204798
160	1.540504565666418	1.5969643458508826	1.9400466516578374	3.2688093583212527	3.1564745993714465	3.023783945181701
200	1.6045003314037034	1.6503311953167055	1.9596607755083615	3.109961883341977	3.026408918461739	2.9152983642011248
320	1.7204776800868498	1.7499882363557415	2.004050714257186	2.8630653918367917	2.8164715144729957	2.7361536159938007
400	1.767675464700189	1.7916005122101133	2.0209605219298483	2.775106468226375	2.739312195219166	2.674786043388769
500	1.8104147366437988	1.8297981708881788	2.041415633878638	2.700773081683977	2.6730975818939613	2.6176203168893464
800	1.8875684901697363	1.8999791925516931	2.067301374097111	2.577934726209701	2.5615762507438506	2.52029301694128
1200	1.942085618006717	1.9505101631502013	2.090500262948145	2.498953390902632	2.4884264964360345	2.456284561838704
1600	1.9750335140545512	1.9814237035354556	2.1040804355807854	2.454035172219772	2.446295236318303	2.4191481366449006


==> data/epsilon-vs-num-samples-acc-100-a-10-one-sided.tsv <==
num_samples	eps_lo_beta	eps_lo_jeffreys	eps_lo_joint
100	2.784716795755393	3.245151294199142	4.580730910414164
160	3.266045799501415	3.720451672906996	5.061697399321947
200	3.4929551269936265	3.9453640237053653	5.286307656641437
320	3.9685986557175843	4.4180238504984874	5.7571082701623535
400	4.193619836205441	4.642053598045649	5.982258973307046
500	4.4182646494147795	4.86590639255885	6.206665953052256
800	4.890518769090549	5.336974362863725	6.6782732308757495
1200	5.297233422480817	5.743031018158499	7.084348462017764
1600	5.585540072793241	6.031008930178703	7.439639153831989


==> data/epsilon_pdf.tsv <==
epsilon	pdf
0.020092383532948205	0.22977803863612722
0.13880412697033045	0.22761971872720593
0.2575158704077127	0.22236956705399435
0.37622761384509495	0.2143231532384108
0.4949393572824772	0.20391362910648964
0.6136511007198594	0.19165776470421536
0.7323628441572416	0.17810307049401675
0.8510745875946238	0.16378131643839083
0.9697863310320061	0.14917366605006532
1.0884980744693884	0.1346888106836229
1.2072098179067707	0.12065427738454595
1.3259215613441528	0.10731493702286789
1.4446333047815352	0.09484025708216284
1.5633450482189173	0.08333404148988433
1.6820567916562996	0.07284594908892356
1.8007685350936817	0.06338304987497098
1.919480278531064	0.05492049387172812
2.038192021968446	0.047410749239852834
2.1569037654058283	0.040791573449612394
2.2756155088432104	0.03499184807006914
2.394327252280593	0.029936492667197064
2.513038995717975	0.025550468470064456
2.631750739155357	0.021760509104546535
2.7504624825927393	0.009819027786275676
2.869174226030122	0.008243800665114856
2.987885969467504	0.00695336435195881
3.106597712904886	0.005875007183479186
3.2253094563422686	0.0049642150564042165
3.3440211997796507	0.004191859672417043
3.462732943217033	0.0035365909281640834
3.581444686654415	0.002981173292573085
3.7001564300917975	0.0025109918349656268
3.8188681735291796	0.0021134640861503362
3.9375799169665617	0.001777744988304966
4.056291660403945	0.0014945113647611974
4.175003403841327	0.0012557727906723506
4.293715147278709	0.001054700154228489
4.412426890716091	0.0008854712021326689
4.531138634153473	0.0007431327980235452
4.649850377590855	0.000623479178114709
4.768562121028238	0.0005229451465785167
4.88727386446562	0.0004385129631483338
5.0059856079030025	0.00036763159772403747
5.124697351340385	0.0003081470260047937
5.243409094777767	0.00025300653921411824
5.362120838215149	0.00021200445914645942
5.480832581652531	0.00017762217741785984
5.599544325089914	0.00014879732545598098
5.718256068527296	0.0001246363855612423
5.836967811964678	0.00010438827623590664
5.95567955540206	8.742196067416708e-05
6.074391298839442	7.320749412448753e-05
6.1931030422768245	6.130000310933463e-05
6.311814785714207	5.1326158663821986e-05
6.43052652915159	4.297276698696723e-05
6.549238272588972	3.597715472525748e-05
6.667950016026354	3.01190730262399e-05
6.786661759463736	2.521388523195722e-05
6.905373502901118	2.110683824726463e-05
7.0240852463385	1.766824782031873e-05

